Tuning the Electronic and Magnetic Properties of Double Transition Metal MCrCT$_2$ (M = Ti, Mo) Janus MXenes for Enhanced Spintronics and Nanoelectronics

Janus MXenes, a new category of two-dimensional (2D) materials, shows promising potential for advances in optoelectronics, spintronics and nanoelectronics. Our theoretical investigations not only provide interesting insights but also highlight the promise of Janus MCrCT$_2$ (M = Ti, Mo; T = O, F, OH) MXenes for future spintronic applications and highlight the need for their synthesis. Electronic structure analysis shows different metallic and semi-metallic properties: MoCrCF$_2$ exhibits metallic properties, TiCrC(OH)$_2$ and MoCrCO$_2$ exhibit near semi-metallicity with spin polarization values of 61\% and 86\%, respectively, while TiCrCO$_2$ and TiCrCF$_2$ are completely half-metallic with 100\% spin polarization at the Fermi level. All studied Janus MXenes exhibit intrinsic ferromagnetism, which is mainly attributed to the chromium (Cr) atoms, as shown by the spin density difference plots. Among them, the TiCrCO$_2$ monolayer stands out with the highest exchange constant and ferromagnetic transition temperature (T$_c$). Notably, the O-terminated Janus MXenes exhibit weak perpendicular magnetic anisotropy, in contrast to the in-plane anisotropy observed for F and OH-terminated MXenes, making them particularly interesting for future spintronic applications which we further demonstrate with micromagnetic simulation which reveal distinct current-induced switching behaviors in these Janus MXenes with different surface terminations.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


